Measurement of the $e^+e^-\to\eta\gamma$ cross section near the $\phi(1020)$ resonance with the SND detector

In the experiment with the SND detector at the VEPP-2000 $e^+e^-$ collider, the $e^+e^-\to\eta\gamma$ cross section is measured in the energy range $E = 980 - 1060$ MeV. The measurement is carried out in the $\eta\to 2\gamma$ decay mode. Data with an integrated luminosity of 73 pb$^{-1}$ collected in 2018 and 2024 are used in the analysis. The measured cross section is the most accurate to date and is higher compared to other measurements. From the fit to the cross section data with the vector meson dominance model, the value of the product of the branching fractions $B(\phi\to e^+e^-)B(\phi\to \eta\gamma)$ has been obtained.

==> supplemental_material.txt <==
### Born cross section for the process e+e- -> eta gamma 
# Column 1: Ordinal number
# Column 2: Center-of-mass energy, GeV 
# Column 3: Integrated luminosity, nb^(-1)
# Column 4: Detection eﬃciency, %
# Column 5: Number of selected events 
# Column 6: Its statistical error
# Column 7: Its sistematic error
# Column 8: Radiative correction (1+delta)
# Column 9: Correction for the energy spread (1+delta_E)
# Column 10: Born cross section for the process e+e- -> eta gamma, nb
# Column 11: Its statistical error  
# Column 12: Its sistematic error

### 2024 energy scan
1  980.189   2061.3  53.4  155    42   23  0.881   1.000   0.41     0.11   0.06
2  984.124   2205.9  53.1  238    44   24  0.872   1.000   0.59     0.11   0.06
3  990.032   1914.7  53.0  161    41   17  0.856   1.000   0.47     0.12   0.05
4  1000.039  4038.3  52.7  712    62   33  0.823   1.001   1.03     0.09   0.05
5  1002.038  1988.8  53.3  537    47   16  0.815   1.001   1.58     0.14   0.05
6  1006.034  2297.2  53.3  769    51   17  0.797   1.002   2.00     0.13   0.05
7  1010.091  2161.9  53.6  1376   57   15  0.774   1.006   3.88     0.16   0.06
8  1013.099  2084.7  53.0  2377   67   16  0.752   1.011   7.19     0.21   0.09
9  1016.110  3113.8  52.6  10372  121  27  0.726   1.022   21.68    0.29   0.27
10 1017.073  3354.9  52.9  16651  149  32  0.719   1.018   32.55    0.37   0.37
11 1018.111  3539.2  53.3  26770  183  36  0.719   0.988   50.71    0.45   0.53
12 1019.073  4724.9  52.6  41526  225  50  0.740   0.960   59.79    0.44   0.75
13 1020.055  4734.9  52.9  36168  212  46  0.790   0.990   46.89    0.40   0.49
14 1021.005  3607.3  52.8  19774  159  31  0.863   1.015   30.13    0.31   0.32
15 1023.079  3437.3  51.7  8694   112  22  1.055   1.016   11.60    0.17   0.13
16 1025.003  2025.1  51.9  2925   70   12  1.257   1.006   5.59     0.14   0.06
17 1025.058  2217.0  52.0  3354   74   12  1.263   1.008   5.81     0.14   0.06
18 1030.072  2577.1  52.5  1568   61   12  1.871   1.003   1.570    0.069  0.020
19 1040.047  2094.0  52.7  518    47   8   3.477   1.001   0.343    0.036  0.006
20 1049.992  4895.1  52.4  713    69   15  5.672   1.000   0.124    0.017  0.004
21 1060.206  599.9   53.2  84     25   2   8.505   1.000   0.079    0.025  0.004
### 2018 energy scan                                                            
22 1005.999  1681.6  52.9  598    44   10  0.797   1.002   2.14     0.16   0.04
23 1016.843  1650.1  52.5  6482   95   15  0.722   1.014   25.97    0.48   0.33
24 1017.959  1256.4  51.2  7711   100  12  0.718   1.003   42.30    0.72   0.49
25 1019.101  2454.3  52.6  20990  161  27  0.732   0.972   58.02    0.55   0.74
26 1019.982  2640.2  52.8  21546  163  26  0.770   0.982   51.91    0.55   0.67
27 1020.932  1424.4  52.4  8747   105  12  0.836   1.008   35.36    0.80   0.41
28 1022.114  1229.1  51.7  4744   80   9   0.938   1.012   19.96    0.43   0.23
29 1022.929  821.3   53.0  2343   58   5   1.015   1.013   13.31    0.40   0.16


###The correlation coeffcients for the obtained Born cross section values. 
# The numbering of the energy points corresponds to the ordinal number 
# in the Table presented above
# Column 1: Column number
# Column 2: Row number
# Column 3: Correlation coeffcient
 1   1  1.00
 1   2  0.01
 1   3  0.01
 1   4  -0.00
 1   5  -0.01
 1   6  -0.00
 1   7  -0.01
 1   8  0.01
 1   9  0.01
 1  10  -0.02
 1  11  -0.00
 1  12  -0.01
 1  13  -0.00
 1  14  -0.02
 1  15  -0.02
 1  16  -0.04
 1  17  -0.04
 1  18  -0.05
 1  19  -0.07
 1  20  -0.08
 1  21  -0.02
 1  22  -0.00
 1  23  0.00
 1  24  -0.03
 1  25  -0.01
 1  26  -0.02
 1  27  -0.00
 1  28  -0.01
 1  29  -0.01
 2   1  0.01
 2   2  1.00
 2   3  0.02
 2   4  -0.01
 2   5  -0.00
 2   6  -0.01
 2   7  -0.00
 2   8  0.00
 2   9  -0.01
 2  10  -0.01
 2  11  -0.03
 2  12  0.01
 2  13  0.01
 2  14  -0.01
 2  15  -0.01
 2  16  -0.03
 2  17  -0.01
 2  18  -0.06
 2  19  -0.07
 2  20  -0.09
 2  21  -0.03
 2  22  -0.01
 2  23  -0.01
 2  24  0.01
 2  25  -0.01
 2  26  -0.02
 2  27  -0.00
 2  28  -0.02
 2  29  -0.01
 3   1  0.01
 3   2  0.02
 3   3  1.00
 3   4  -0.02
 3   5  -0.02
 3   6  0.00
 3   7  -0.03
 3   8  -0.02
 3   9  -0.02
 3  10  -0.01
 3  11  -0.02
 3  12  0.01
 3  13  0.01
 3  14  -0.00
 3  15  -0.01
 3  16  -0.03
 3  17  -0.02
 3  18  -0.05
 3  19  -0.04
 3  20  -0.07
 3  21  -0.04
 3  22  -0.02
 3  23  -0.02
 3  24  0.03
 3  25  0.01
 3  26  -0.02
 3  27  -0.00
 3  28  0.00
 3  29  -0.02
 4   1  -0.00
 4   2  -0.01
 4   3  -0.02
 4   4  1.00
 4   5  -0.01
 4   6  -0.01
 4   7  -0.02
 4   8  -0.00
 4   9  -0.03
 4  10  -0.02
 4  11  -0.02
 4  12  0.01
 4  13  0.03
 4  14  -0.01
 4  15  -0.04
 4  16  -0.04
 4  17  -0.03
 4  18  -0.10
 4  19  -0.11
 4  20  -0.17
 4  21  -0.11
 4  22  0.00
 4  23  -0.01
 4  24  -0.02
 4  25  -0.02
 4  26  0.00
 4  27  -0.02
 4  28  -0.03
 4  29  -0.03
 5   1  -0.01
 5   2  -0.00
 5   3  -0.02
 5   4  -0.01
 5   5  1.00
 5   6  -0.00
 5   7  -0.00
 5   8  0.01
 5   9  -0.00
 5  10  0.00
 5  11  0.00
 5  12  0.02
 5  13  0.01
 5  14  -0.01
 5  15  -0.03
 5  16  -0.03
 5  17  -0.01
 5  18  -0.06
 5  19  -0.08
 5  20  -0.12
 5  21  -0.07
 5  22  -0.02
 5  23  0.00
 5  24  -0.02
 5  25  0.00
 5  26  -0.01
 5  27  -0.01
 5  28  -0.00
 5  29  -0.01
 6   1  -0.00
 6   2  -0.01
 6   3  0.00
 6   4  -0.01
 6   5  -0.00
 6   6  1.00
 6   7  -0.01
 6   8  -0.01
 6   9  -0.01
 6  10  0.00
 6  11  -0.01
 6  12  -0.00
 6  13  0.01
 6  14  -0.00
 6  15  -0.04
 6  16  -0.03
 6  17  -0.02
 6  18  -0.06
 6  19  -0.11
 6  20  -0.15
 6  21  -0.08
 6  22  0.00
 6  23  0.00
 6  24  -0.01
 6  25  -0.01
 6  26  -0.01
 6  27  -0.02
 6  28  -0.03
 6  29  -0.03
 7   1  -0.01
 7   2  -0.00
 7   3  -0.03
 7   4  -0.02
 7   5  -0.00
 7   6  -0.01
 7   7  1.00
 7   8  0.01
 7   9  -0.01
 7  10  0.01
 7  11  -0.02
 7  12  -0.01
 7  13  0.00
 7  14  -0.02
 7  15  -0.03
 7  16  -0.06
 7  17  -0.05
 7  18  -0.09
 7  19  -0.12
 7  20  -0.17
 7  21  -0.10
 7  22  -0.02
 7  23  -0.02
 7  24  -0.01
 7  25  -0.01
 7  26  -0.01
 7  27  -0.01
 7  28  -0.01
 7  29  -0.01
 8   1  0.01
 8   2  0.00
 8   3  -0.02
 8   4  -0.00
 8   5  0.01
 8   6  -0.01
 8   7  0.01
 8   8  1.00
 8   9  -0.01
 8  10  0.00
 8  11  -0.01
 8  12  -0.01
 8  13  0.00
 8  14  -0.01
 8  15  -0.03
 8  16  -0.03
 8  17  -0.03
 8  18  -0.06
 8  19  -0.10
 8  20  -0.15
 8  21  -0.08
 8  22  -0.00
 8  23  -0.01
 8  24  -0.00
 8  25  -0.01
 8  26  0.01
 8  27  -0.01
 8  28  -0.01
 8  29  -0.01
 9   1  0.01
 9   2  -0.01
 9   3  -0.02
 9   4  -0.03
 9   5  -0.00
 9   6  -0.01
 9   7  -0.01
 9   8  -0.01
 9   9  1.00
 9  10  0.00
 9  11  0.04
 9  12  -0.03
 9  13  -0.07
 9  14  -0.04
 9  15  -0.04
 9  16  -0.02
 9  17  -0.03
 9  18  -0.01
 9  19  -0.01
 9  20  -0.01
 9  21  -0.02
 9  22  -0.03
 9  23  -0.02
 9  24  -0.02
 9  25  -0.01
 9  26  -0.00
 9  27  -0.01
 9  28  0.01
 9  29  -0.00
10   1  -0.02
10   2  -0.01
10   3  -0.01
10   4  -0.02
10   5  0.00
10   6  0.00
10   7  0.01
10   8  0.00
10   9  0.00
10  10  1.00
10  11  0.05
10  12  -0.04
10  13  -0.10
10  14  -0.08
10  15  -0.03
10  16  0.01
10  17  -0.01
10  18  0.02
10  19  0.04
10  20  0.06
10  21  0.02
10  22  -0.01
10  23  -0.01
10  24  -0.02
10  25  -0.02
10  26  0.01
10  27  0.00
10  28  0.01
10  29  0.01
11   1  -0.00
11   2  -0.03
11   3  -0.02
11   4  -0.02
11   5  0.00
11   6  -0.01
11   7  -0.02
11   8  -0.01
11   9  0.04
11  10  0.05
11  11  1.00
11  12  -0.03
11  13  -0.11
11  14  -0.08
11  15  -0.02
11  16  0.02
11  17  0.02
11  18  0.05
11  19  0.08
11  20  0.12
11  21  0.06
11  22  -0.01
11  23  0.01
11  24  0.00
11  25  -0.01
11  26  0.03
11  27  -0.00
11  28  0.03
11  29  0.03
12   1  -0.01
12   2  0.01
12   3  0.01
12   4  0.01
12   5  0.02
12   6  -0.00
12   7  -0.01
12   8  -0.01
12   9  -0.03
12  10  -0.04
12  11  -0.03
12  12  1.00
12  13  0.04
12  14  0.03
12  15  0.03
12  16  0.01
12  17  -0.01
12  18  0.01
12  19  0.00
12  20  -0.01
12  21  -0.01
12  22  -0.02
12  23  -0.01
12  24  0.01
12  25  0.01
12  26  -0.00
12  27  0.02
12  28  0.01
12  29  0.01
13   1  -0.00
13   2  0.01
13   3  0.01
13   4  0.03
13   5  0.01
13   6  0.01
13   7  0.00
13   8  0.00
13   9  -0.07
13  10  -0.10
13  11  -0.11
13  12  0.04
13  13  1.00
13  14  0.16
13  15  0.05
13  16  0.00
13  17  0.00
13  18  -0.05
13  19  -0.07
13  20  -0.10
13  21  -0.05
13  22  0.01
13  23  0.01
13  24  0.00
13  25  0.00
13  26  -0.02
13  27  -0.02
13  28  -0.01
13  29  -0.02
14   1  -0.02
14   2  -0.01
14   3  -0.00
14   4  -0.01
14   5  -0.01
14   6  -0.00
14   7  -0.02
14   8  -0.01
14   9  -0.04
14  10  -0.08
14  11  -0.08
14  12  0.03
14  13  0.16
14  14  1.00
14  15  0.06
14  16  0.01
14  17  0.03
14  18  0.01
14  19  -0.02
14  20  -0.03
14  21  -0.02
14  22  -0.01
14  23  -0.02
14  24  -0.00
14  25  -0.00
14  26  -0.01
14  27  -0.00
14  28  0.00
14  29  0.01
15   1  -0.02
15   2  -0.01
15   3  -0.01
15   4  -0.04
15   5  -0.03
15   6  -0.04
15   7  -0.03
15   8  -0.03
15   9  -0.04
15  10  -0.03
15  11  -0.02
15  12  0.03
15  13  0.05
15  14  0.06
15  15  1.00
15  16  0.09
15  17  0.08
15  18  0.12
15  19  0.12
15  20  0.17
15  21  0.06
15  22  -0.01
15  23  -0.01
15  24  -0.01
15  25  0.00
15  26  0.01
15  27  0.01
15  28  0.04
15  29  0.05
16   1  -0.04
16   2  -0.03
16   3  -0.03
16   4  -0.04
16   5  -0.03
16   6  -0.03
16   7  -0.06
16   8  -0.03
16   9  -0.02
16  10  0.01
16  11  0.02
16  12  0.01
16  13  0.00
16  14  0.01
16  15  0.09
16  16  1.00
16  17  0.10
16  18  0.15
16  19  0.16
16  20  0.21
16  21  0.11
16  22  -0.03
16  23  -0.03
16  24  -0.02
16  25  -0.01
16  26  0.03
16  27  0.02
16  28  0.03
16  29  0.05
17   1  -0.04
17   2  -0.01
17   3  -0.02
17   4  -0.03
17   5  -0.01
17   6  -0.02
17   7  -0.05
17   8  -0.03
17   9  -0.03
17  10  -0.01
17  11  0.02
17  12  -0.01
17  13  0.00
17  14  0.03
17  15  0.08
17  16  0.10
17  17  1.00
17  18  0.14
17  19  0.16
17  20  0.23
17  21  0.11
17  22  -0.04
17  23  -0.03
17  24  -0.00
17  25  0.01
17  26  0.04
17  27  0.03
17  28  0.04
17  29  0.06
18   1  -0.05
18   2  -0.06
18   3  -0.05
18   4  -0.10
18   5  -0.06
18   6  -0.06
18   7  -0.09
18   8  -0.06
18   9  -0.01
18  10  0.02
18  11  0.05
18  12  0.01
18  13  -0.05
18  14  0.01
18  15  0.12
18  16  0.15
18  17  0.14
18  18  1.00
18  19  0.22
18  20  0.32
18  21  0.15
18  22  -0.06
18  23  -0.04
18  24  -0.02
18  25  0.00
18  26  0.02
18  27  0.04
18  28  0.07
18  29  0.10
19   1  -0.07
19   2  -0.07
19   3  -0.04
19   4  -0.11
19   5  -0.08
19   6  -0.11
19   7  -0.12
19   8  -0.10
19   9  -0.01
19  10  0.04
19  11  0.08
19  12  0.00
19  13  -0.07
19  14  -0.02
19  15  0.12
19  16  0.16
19  17  0.16
19  18  0.22
19  19  1.00
19  20  0.34
19  21  0.17
19  22  -0.09
19  23  -0.07
19  24  -0.01
19  25  -0.00
19  26  0.03
19  27  0.04
19  28  0.08
19  29  0.10
20   1  -0.08
20   2  -0.09
20   3  -0.07
20   4  -0.17
20   5  -0.12
20   6  -0.15
20   7  -0.17
20   8  -0.15
20   9  -0.01
20  10  0.06
20  11  0.12
20  12  -0.01
20  13  -0.10
20  14  -0.03
20  15  0.17
20  16  0.21
20  17  0.23
20  18  0.32
20  19  0.34
20  20  1.00
20  21  0.22
20  22  -0.13
20  23  -0.10
20  24  -0.06
20  25  0.00
20  26  0.05
20  27  0.08
20  28  0.12
20  29  0.14
21   1  -0.02
21   2  -0.03
21   3  -0.04
21   4  -0.11
21   5  -0.07
21   6  -0.08
21   7  -0.10
21   8  -0.08
21   9  -0.02
21  10  0.02
21  11  0.06
21  12  -0.01
21  13  -0.05
21  14  -0.02
21  15  0.06
21  16  0.11
21  17  0.11
21  18  0.15
21  19  0.17
21  20  0.22
21  21  1.00
21  22  -0.06
21  23  -0.04
21  24  -0.03
21  25  0.02
21  26  0.02
21  27  0.04
21  28  0.06
21  29  0.08
22   1  -0.00
22   2  -0.01
22   3  -0.02
22   4  0.00
22   5  -0.02
22   6  0.00
22   7  -0.02
22   8  -0.00
22   9  -0.03
22  10  -0.01
22  11  -0.01
22  12  -0.02
22  13  0.01
22  14  -0.01
22  15  -0.01
22  16  -0.03
22  17  -0.04
22  18  -0.06
22  19  -0.09
22  20  -0.13
22  21  -0.06
22  22  1.00
22  23  0.00
22  24  0.02
22  25  -0.01
22  26  -0.02
22  27  -0.02
22  28  -0.02
22  29  -0.03
23   1  0.00
23   2  -0.01
23   3  -0.02
23   4  -0.01
23   5  0.00
23   6  0.00
23   7  -0.02
23   8  -0.01
23   9  -0.02
23  10  -0.01
23  11  0.01
23  12  -0.01
23  13  0.01
23  14  -0.02
23  15  -0.01
23  16  -0.03
23  17  -0.03
23  18  -0.04
23  19  -0.07
23  20  -0.10
23  21  -0.04
23  22  0.00
23  23  1.00
23  24  0.01
23  25  -0.03
23  26  -0.04
23  27  -0.02
23  28  -0.01
23  29  -0.01
24   1  -0.03
24   2  0.01
24   3  0.03
24   4  -0.02
24   5  -0.02
24   6  -0.01
24   7  -0.01
24   8  -0.00
24   9  -0.02
24  10  -0.02
24  11  0.00
24  12  0.01
24  13  0.00
24  14  -0.00
24  15  -0.01
24  16  -0.02
24  17  -0.00
24  18  -0.02
24  19  -0.01
24  20  -0.06
24  21  -0.03
24  22  0.02
24  23  0.01
24  24  1.00
24  25  0.01
24  26  -0.03
24  27  -0.02
24  28  -0.02
24  29  -0.02
25   1  -0.01
25   2  -0.01
25   3  0.01
25   4  -0.02
25   5  0.00
25   6  -0.01
25   7  -0.01
25   8  -0.01
25   9  -0.01
25  10  -0.02
25  11  -0.01
25  12  0.01
25  13  0.00
25  14  -0.00
25  15  0.00
25  16  -0.01
25  17  0.01
25  18  0.00
25  19  -0.00
25  20  0.00
25  21  0.02
25  22  -0.01
25  23  -0.03
25  24  0.01
25  25  1.00
25  26  0.00
25  27  0.02
25  28  0.02
25  29  0.01
26   1  -0.02
26   2  -0.02
26   3  -0.02
26   4  0.00
26   5  -0.01
26   6  -0.01
26   7  -0.01
26   8  0.01
26   9  -0.00
26  10  0.01
26  11  0.03
26  12  -0.00
26  13  -0.02
26  14  -0.01
26  15  0.01
26  16  0.03
26  17  0.04
26  18  0.02
26  19  0.03
26  20  0.05
26  21  0.02
26  22  -0.02
26  23  -0.04
26  24  -0.03
26  25  0.00
26  26  1.00
26  27  0.04
26  28  0.04
26  29  0.03
27   1  -0.00
27   2  -0.00
27   3  -0.00
27   4  -0.02
27   5  -0.01
27   6  -0.02
27   7  -0.01
27   8  -0.01
27   9  -0.01
27  10  0.00
27  11  -0.00
27  12  0.02
27  13  -0.02
27  14  -0.00
27  15  0.01
27  16  0.02
27  17  0.03
27  18  0.04
27  19  0.04
27  20  0.08
27  21  0.04
27  22  -0.02
27  23  -0.02
27  24  -0.02
27  25  0.02
27  26  0.04
27  27  1.00
27  28  0.04
27  29  0.02
28   1  -0.01
28   2  -0.02
28   3  0.00
28   4  -0.03
28   5  -0.00
28   6  -0.03
28   7  -0.01
28   8  -0.01
28   9  0.01
28  10  0.01
28  11  0.03
28  12  0.01
28  13  -0.01
28  14  0.00
28  15  0.04
28  16  0.03
28  17  0.04
28  18  0.07
28  19  0.08
28  20  0.12
28  21  0.06
28  22  -0.02
28  23  -0.01
28  24  -0.02
28  25  0.02
28  26  0.04
28  27  0.04
28  28  1.00
28  29  0.04
29   1  -0.01
29   2  -0.01
29   3  -0.02
29   4  -0.03
29   5  -0.01
29   6  -0.03
29   7  -0.01
29   8  -0.01
29   9  -0.00
29  10  0.01
29  11  0.03
29  12  0.01
29  13  -0.02
29  14  0.01
29  15  0.05
29  16  0.05
29  17  0.06
29  18  0.10
29  19  0.10
29  20  0.14
29  21  0.08
29  22  -0.03
29  23  -0.01
29  24  -0.02
29  25  0.01
29  26  0.03
29  27  0.02
29  28  0.04
29  29  1.00

